How Do You Perceive My Face? Recognizing Facial Expressions in Multi-Modal Context by Modeling Mental Representations

Facial expression perception in humans inherently relies on prior knowledge and contextual cues, contributing to efficient and flexible processing. For instance, multi-modal emotional context (such as voice color, affective text, body pose, etc.) can prompt people to perceive emotional expressions in objectively neutral faces. Drawing inspiration from this, we introduce a novel approach for facial expression classification that goes beyond simple classification tasks. Our model accurately classifies a perceived face and synthesizes the corresponding mental representation perceived by a human when observing a face in context. With this, our model offers visual insights into its internal decision-making process. We achieve this by learning two independent representations of content and context using a VAE-GAN architecture. Subsequently, we propose a novel attention mechanism for context-dependent feature adaptation. The adapted representation is used for classification and to generate a context-augmented expression. We evaluate synthesized expressions in a human study, showing that our model effectively produces approximations of human mental representations. We achieve State-of-the-Art classification accuracies of 81.01% on the RAVDESS dataset and 79.34% on the MEAD dataset. We make our code publicly available.

==> sec/data/class_probs/face_context_accuracy.csv <==
pred calm happy sad angry fearful disgust surprised
1 0.3986 0.11640 0.1081 0.0956 0.095 0.0954 0.1009
2 0.1094 0.3844 0.0975 0.0992 0.1007 0.0981 0.1063
3 0.1076 0.0922 0.3355 0.0949 0.1176 0.1141 0.1
4 0.0935 0.0999 0.1057 0.3884 0.1007 0.1113 0.1131
5 0.0956 0.1013 0.1163 0.1005 0.3682 0.0992 0.1155
6 0.0974 0.101 0.1275 0.1129 0.102 0.3849 0.1058
7 0.0978 0.1047 0.1093 0.1086 0.1158 0.0971 0.3583


==> sec/data/class_probs/face_only_accuracy.csv <==
pred calm happy sad angry fearful disgust surprised
1 0.1642 0.147 0.1432 0.1415 0.1363 0.1299 0.1477
2 0.1502 0.1743	0.1392 0.1373 0.149	0.1405 0.1444
3 0.1437 0.1372 0.1625 0.1461 0.1455 0.1468 0.145
4 0.1416 0.1342 0.1441 0.1586 0.1415 0.1499 0.1444
5 0.1293 0.1334	0.131 0.1317 0.1498	0.1301 0.1351
6 0.1262 0.1325 0.14 0.1438	0.1331 0.1693 0.1251
7 0.1447 0.1414	0.1401 0.141 0.1447 0.1335 0.1582


==> sec/data/confusion_matrix/confusion_matrix_face_context.csv <==
x,y,prob
0,0,0.88
1,0,0.031
2,0,0.052
3,0,0.0
4,0,0.005
5,0,0.016
6,0,0.01
0,1,0.021
1,1,0.911
2,1,0.0
3,1,0.016
4,1,0.005
5,1,0.016
6,1,0.062
0,2,0.036
1,2,0.0
2,2,0.688
3,2,0.036
4,2,0.078
5,2,0.042
6,2,0.062
0,3,0.01
1,3,0.0
2,3,0.01
3,3,0.807
4,3,0.026
5,3,0.016
6,3,0.073
0,4,0.0
1,4,0.0
2,4,0.104
3,4,0.026
4,4,0.807
5,4,0.005
6,4,0.141
0,5,0.042
1,5,0.021
2,5,0.062
3,5,0.026
4,5,0.01
5,5,0.901
6,5,0.0
0,6,0.01
1,6,0.036
2,6,0.083
3,6,0.089
4,6,0.068
5,6,0.005
6,6,0.651


==> sec/data/confusion_matrix/confusion_matrix_face_face.csv <==
x,y,prob
0,0,0.724
1,0,0.073
2,0,0.057
3,0,0.057
4,0,0.042
5,0,0.01
6,0,0.083
0,1,0.182
1,1,0.911
2,1,0.005
3,1,0.005
4,1,0.021
5,1,0.036
6,1,0.047
0,2,0.021
1,2,0.0
2,2,0.552
3,2,0.042
4,2,0.109
5,2,0.047
6,2,0.042
0,3,0.021
1,3,0.0
2,3,0.109
3,3,0.75
4,3,0.109
5,3,0.01
6,3,0.208
0,4,0.005
1,4,0.0
2,4,0.135
3,4,0.021
4,4,0.625
5,4,0.016
6,4,0.203
0,5,0.005
1,5,0.01
2,5,0.109
3,5,0.036
4,5,0.026
5,5,0.88
6,5,0.068
0,6,0.042
1,6,0.005
2,6,0.031
3,6,0.089
4,6,0.068
5,6,0.0
6,6,0.349


==> sec/data/confusion_matrix/confusion_matrix_face_only.csv <==
x,y,prob
0,0,0.6
1,0,0.04
2,0,0.0
3,0,0.01
4,0,0.0
5,0,0.0
6,0,0.02
0,1,0.12
1,1,0.91
2,1,0.0
3,1,0.0
4,1,0.0
5,1,0.0
6,1,0.01
0,2,0.05
1,2,0.0
2,2,0.53
3,2,0.11
4,2,0.16
5,2,0.03
6,2,0.03
0,3,0.14
1,3,0.01
2,3,0.17
3,3,0.71
4,3,0.3
5,3,0.08
6,3,0.3
0,4,0.0
1,4,0.0
2,4,0.15
3,4,0.07
4,4,0.43
5,4,0.0
6,4,0.05
0,5,0.08
1,5,0.03
2,5,0.05
3,5,0.05
4,5,0.01
5,5,0.88
6,5,0.02
0,6,0.01
1,6,0.0
2,6,0.09
3,6,0.05
4,6,0.1
5,6,0.01
6,6,0.58


==> sec/data/tsne/original_features_219.csv <==
,Dim1,Dim2,class,id
0,182.30884,-58.198914,0,01
1,181.86638,-57.84207,0,01
2,181.21487,-59.544983,0,01
3,182.59691,-58.380512,0,01
4,182.7832,-59.47996,0,01
5,180.7605,-58.610214,0,01
6,182.32616,-58.218727,0,01
7,180.8245,-59.389435,0,01
8,182.4685,-58.169853,0,01
9,181.48598,-59.025856,0,01
10,182.05434,-57.928818,0,01
11,182.05284,-58.24558,0,01
12,181.76941,-58.447144,0,01
13,182.85722,-58.340286,0,01
14,182.22784,-58.28495,0,01
15,182.43399,-58.349995,0,01
16,182.19957,-58.43583,1,01
17,181.7283,-57.11927,1,01
18,181.91585,-57.008617,1,01
19,181.74883,-57.26513,1,01
20,182.42155,-57.504635,1,01
21,182.65536,-57.981293,1,01
22,182.61171,-58.52043,1,01
23,183.8166,-57.197735,1,01
24,182.75885,-59.52566,1,01
25,181.74356,-57.561607,1,01
26,186.41542,-57.167107,1,01
27,182.6681,-60.27395,1,01
28,183.41559,-60.814114,1,01
29,181.26936,-58.849762,1,01
30,181.95625,-56.56024,1,01
31,181.90848,-56.74516,1,01
32,182.33966,-59.43263,2,01
33,185.86136,-59.106594,2,01
34,181.90538,-60.640095,2,01
35,182.41704,-57.227295,2,01
36,182.80905,-57.46973,2,01
37,181.97786,-58.84985,2,01
38,182.00404,-59.554337,2,01
39,183.28255,-61.560764,2,01
40,181.78326,-59.47888,2,01
41,182.9892,-59.004574,2,01
42,181.72122,-58.896584,2,01
43,182.80952,-59.358074,2,01
44,181.7171,-58.664352,2,01
45,182.76816,-59.113415,2,01
46,183.16403,-57.187046,2,01
47,182.29778,-59.05089,2,01
48,181.03978,-58.063698,3,01
49,181.02846,-57.42155,3,01
50,180.31615,-58.78503,3,01
51,180.42445,-58.748783,3,01
52,181.81091,-57.52499,3,01
53,181.51521,-59.73497,3,01
54,182.10974,-60.107933,3,01
55,182.5081,-58.699818,3,01
56,183.17784,-59.34536,3,01
57,181.67749,-58.281918,3,01
58,181.90073,-58.200012,3,01
59,183.04759,-58.632378,3,01
60,182.78201,-58.75812,3,01
61,182.34703,-59.1984,3,01
62,181.79341,-56.923157,3,01
63,182.72229,-60.369713,3,01
64,184.01964,-58.445133,4,01
65,180.6605,-59.52553,4,01
66,180.0281,-58.26826,4,01
67,182.15576,-58.774933,4,01
68,181.15077,-56.47967,4,01
69,183.69733,-57.878925,4,01
70,182.92302,-57.913643,4,01
71,181.95137,-60.081993,4,01
72,181.47327,-56.05817,4,01
73,182.27548,-58.189327,4,01
74,182.29987,-58.491478,4,01
75,181.18716,-57.979095,4,01
76,181.02896,-58.799747,4,01
77,181.81148,-59.920452,4,01
78,181.87964,-57.771225,4,01
79,180.56519,-58.23597,4,01
80,183.66228,-60.801136,5,01
81,182.24232,-59.28124,5,01
82,182.27228,-56.991386,5,01
83,182.50409,-59.509224,5,01
84,182.45816,-58.13089,5,01
85,182.85771,-56.995514,5,01
86,181.9481,-58.270325,5,01
87,183.12009,-58.912773,5,01
88,183.68246,-59.50934,5,01
89,182.86479,-59.233807,5,01
90,182.0921,-58.32738,5,01
91,182.4325,-58.910667,5,01
92,181.11217,-58.16596,5,01
93,183.04063,-58.406677,5,01
94,182.70477,-57.207756,5,01
95,182.36534,-58.931274,5,01
96,182.54515,-57.7743,6,01
97,181.18231,-56.84085,6,01
98,181.61371,-56.412327,6,01
99,182.94156,-57.326218,6,01
100,182.74171,-57.53817,6,01
101,181.73863,-54.75877,6,01
102,181.53253,-56.992622,6,01
103,180.65866,-57.635895,6,01
104,182.82582,-56.870167,6,01
105,182.80495,-56.97168,6,01
106,183.22119,-53.972935,6,01
107,182.39977,-58.085896,6,01
108,181.70775,-57.706112,6,01
109,181.88864,-56.12362,6,01
110,181.80975,-57.20967,6,01
111,182.72113,-57.223392,6,01
112,183.86424,-59.107357,0,02
113,183.75436,-59.33252,0,02
114,183.91469,-59.6515,0,02
115,183.73595,-59.159782,0,02
116,184.67667,-59.623207,0,02
117,183.65858,-60.055286,0,02
118,187.26248,-57.062378,0,02
119,184.23677,-59.341465,0,02
120,184.66095,-60.378845,0,02
121,183.86652,-59.52177,0,02
122,183.6751,-60.50281,0,02
123,184.02216,-58.792877,0,02
124,184.2075,-59.59956,0,02
125,183.66269,-59.012466,0,02
126,182.77826,-60.654266,0,02
127,184.3541,-58.6493,0,02
128,184.4875,-56.624775,1,02
129,185.06314,-56.80786,1,02
130,184.59888,-56.74053,1,02
131,184.34485,-55.622906,1,02
132,184.99045,-58.962223,1,02
133,184.72403,-59.387787,1,02
134,183.79022,-55.37873,1,02
135,185.01082,-56.83817,1,02
136,185.3065,-58.94529,1,02
137,184.90065,-58.119114,1,02
138,184.94424,-56.563965,1,02
139,184.85353,-55.234272,1,02
140,184.94089,-55.872738,1,02
141,183.95091,-54.95015,1,02
142,184.23856,-58.789494,1,02
143,183.92271,-55.081467,1,02
144,183.66528,-58.706516,2,02
145,184.71996,-58.497967,2,02
146,185.95177,-58.420494,2,02
147,184.70813,-58.923855,2,02
148,184.57562,-58.274845,2,02
149,185.16644,-57.769096,2,02
150,183.71674,-54.8737,2,02
151,184.98685,-59.857628,2,02
152,183.74446,-55.12097,2,02
153,184.85728,-55.11578,2,02
154,185.12917,-55.37817,2,02
155,183.75243,-55.58886,2,02
156,186.45674,-58.015087,2,02
157,186.1986,-58.11942,2,02
158,186.49527,-57.883793,2,02
159,184.84622,-59.17482,2,02
160,185.39334,-60.172123,3,02
161,185.16191,-56.15793,3,02
162,185.67493,-56.026615,3,02
163,184.59943,-56.540558,3,02
164,186.06134,-55.651825,3,02
165,185.84511,-55.5417,3,02
166,185.73788,-55.93565,3,02
167,185.708,-56.269367,3,02
168,184.05896,-56.129684,3,02
169,184.54758,-56.326992,3,02
170,185.1302,-55.090023,3,02
171,184.60178,-55.756763,3,02
172,186.37958,-56.124256,3,02
173,184.80458,-56.17306,3,02
174,184.46709,-55.564453,3,02
175,185.42001,-55.83339,3,02
176,185.0683,-56.97804,4,02
177,185.5566,-58.08438,4,02
178,184.774,-58.015297,4,02
179,184.03058,-58.37218,4,02
180,184.3673,-57.254265,4,02
181,183.05948,-58.592873,4,02
182,184.9844,-58.213383,4,02
183,185.13559,-57.092686,4,02
184,186.47475,-56.26994,4,02
185,183.0663,-58.166744,4,02
186,183.22862,-58.23191,4,02
187,184.25258,-57.369473,4,02
188,185.52438,-56.882553,4,02
189,183.21591,-55.006992,4,02
190,185.00743,-57.69968,4,02
191,185.06892,-57.557297,4,02
192,183.639,-59.09747,5,02
193,184.18398,-59.200497,5,02
194,185.22993,-56.89619,5,02
195,184.16014,-59.25134,5,02
196,184.45085,-60.27635,5,02
197,183.08624,-58.27903,5,02
198,183.6464,-58.545494,5,02
199,183.29848,-60.54965,5,02
200,183.72073,-58.608482,5,02
201,186.12578,-58.97282,5,02
202,185.38832,-59.181313,5,02
203,183.21565,-58.436214,5,02
204,183.82037,-59.36549,5,02
205,183.88765,-59.997364,5,02
206,184.2787,-58.958305,5,02
207,180.94586,-56.703842,5,02
208,185.49554,-55.050854,6,02
209,184.87328,-56.12356,6,02
210,184.44614,-55.060944,6,02
211,183.54361,-59.647575,6,02
212,184.96613,-59.04041,6,02
213,184.35747,-55.8184,6,02
214,184.347,-55.116573,6,02
215,184.23746,-54.715782,6,02
216,184.70804,-56.55062,6,02
217,184.60669,-55.510254,6,02
218,184.09373,-59.52389,6,02
219,185.18475,-55.41861,6,02
220,184.91852,-55.21719,6,02
221,184.4967,-56.076008,6,02
222,184.74509,-55.850204,6,02
223,184.80884,-56.114437,6,02
224,182.90839,-59.438847,0,03
225,182.80432,-58.451275,0,03
226,183.55786,-59.023716,0,03
227,183.22234,-59.374462,0,03
228,183.54086,-59.478703,0,03
229,183.20187,-59.161167,0,03
230,183.2842,-58.54579,0,03
231,183.2901,-58.874523,0,03
232,182.99815,-59.25753,0,03
233,183.57631,-58.32396,0,03
234,183.21976,-59.074345,0,03
235,183.07916,-58.02657,0,03
236,182.10948,-59.439747,0,03
237,183.01547,-59.528976,0,03
238,183.19948,-59.569565,0,03
239,183.08253,-58.906185,0,03
240,183.79277,-56.220825,1,03
241,182.90356,-55.165615,1,03
242,184.63202,-57.04107,1,03
243,182.8959,-55.170734,1,03
244,183.62692,-56.112167,1,03
245,183.68828,-55.3855,1,03
246,183.89778,-56.80347,1,03
247,183.3313,-56.433548,1,03
248,183.23108,-55.93248,1,03
249,184.99197,-58.223003,1,03
250,185.70227,-57.872833,1,03
251,184.68558,-57.597984,1,03
252,184.65031,-54.32716,1,03
253,185.37036,-58.202824,1,03
254,184.49785,-58.33568,1,03
255,186.01765,-56.520897,1,03
256,180.66072,-57.396965,2,03
257,184.31007,-59.047863,2,03
258,180.67061,-57.313835,2,03
259,183.15414,-57.634808,2,03
260,183.57304,-57.277042,2,03
261,183.87009,-56.978603,2,03
262,183.27559,-58.019424,2,03
263,180.23381,-56.73462,2,03
264,183.952,-58.31406,2,03
265,182.55826,-58.00789,2,03
266,183.76341,-58.16682,2,03
267,183.94724,-58.016956,2,03
268,186.15997,-59.331753,2,03
269,180.68343,-59.692883,2,03
270,183.81375,-57.54976,2,03
271,182.56404,-60.728535,2,03
272,183.867,-57.71704,3,03
273,182.75838,-55.04482,3,03
274,183.84853,-58.072475,3,03
275,181.54044,-60.74352,3,03
276,185.48236,-58.615982,3,03
277,183.66109,-55.78454,3,03
278,182.08778,-54.72642,3,03
279,184.89647,-60.3141,3,03
280,183.0947,-55.993378,3,03
281,181.68192,-55.40902,3,03
282,183.95103,-56.849,3,03
283,182.76964,-55.235332,3,03
284,186.34097,-56.963955,3,03
285,183.32397,-55.667553,3,03
286,183.1489,-56.384056,3,03
287,185.15794,-58.230507,3,03
288,184.34062,-56.86679,4,03
289,184.18787,-57.891235,4,03
290,186.20174,-59.55089,4,03
291,180.49168,-56.117825,4,03
292,186.10689,-58.991127,4,03
293,184.28256,-58.40815,4,03
294,184.21964,-57.704063,4,03
295,180.23264,-56.76031,4,03
296,180.55339,-55.9392,4,03
297,185.83829,-59.466854,4,03
298,183.931,-57.112656,4,03
299,183.922,-57.56626,4,03
300,182.40161,-53.896595,4,03
301,184.32094,-54.00591,4,03
302,183.90466,-57.590668,4,03
303,182.84465,-56.99493,4,03
304,182.97282,-56.70251,5,03
305,183.16118,-56.380283,5,03
306,184.62875,-60.944336,5,03
307,182.7788,-56.085007,5,03
308,183.31004,-56.620525,5,03
309,182.1706,-55.889977,5,03
310,182.46777,-55.901924,5,03
311,182.94135,-56.058605,5,03
312,183.1762,-55.8845,5,03
313,183.55292,-56.735237,5,03
314,182.15546,-55.81755,5,03
315,182.70454,-56.284042,5,03
316,183.06735,-55.86812,5,03
317,182.93498,-56.333412,5,03
318,182.03444,-55.96321,5,03
319,183.25851,-56.732582,5,03
320,183.76625,-56.770054,6,03
321,181.09744,-55.17822,6,03
322,182.13916,-55.117672,6,03
323,186.20624,-57.31728,6,03
324,185.68098,-57.555935,6,03
325,180.99619,-55.242443,6,03
326,184.14195,-57.554596,6,03
327,185.96913,-58.408924,6,03
328,183.78734,-60.467285,6,03
329,186.30325,-59.748577,6,03
330,184.52177,-58.135406,6,03
331,183.84673,-54.783825,6,03
332,183.67188,-57.3592,6,03
333,185.05997,-57.025814,6,03
334,182.3336,-55.65536,6,03
335,183.97679,-57.010952,6,03


==> sec/data/tsne/shifted_features_219.csv <==
,Dim1,Dim2,class,id
0,-0.24166581,-68.90566,0,01
1,-10.1894655,-73.58599,0,01
2,-7.910416,-70.986084,0,01
3,-2.6370034,-71.62285,0,01
4,-0.8422381,-73.96957,0,01
5,-2.869656,-79.11393,0,01
6,-1.4703346,-76.641655,0,01
7,-7.322094,-73.78325,0,01
8,-6.545625,-75.82834,0,01
9,-5.0071707,-72.54776,0,01
10,-8.490174,-78.440605,0,01
11,-5.9435043,-79.16082,0,01
12,-9.191697,-76.034676,0,01
13,-5.441658,-70.09489,0,01
14,-4.550167,-76.93396,0,01
15,-3.728129,-74.67425,0,01
16,42.70042,11.457908,1,01
17,41.14344,13.612703,1,01
18,36.71488,10.777854,1,01
19,38.536884,8.390326,1,01
20,35.601814,15.265086,1,01
21,40.042812,10.709984,1,01
22,43.378082,6.1723566,1,01
23,39.202293,17.014208,1,01
24,44.585335,13.42704,1,01
25,46.07956,7.4668813,1,01
26,44.566425,9.823682,1,01
27,40.39189,6.3830347,1,01
28,42.566116,16.364346,1,01
29,38.444027,13.043143,1,01
30,47.348934,11.220281,1,01
31,42.080185,8.67478,1,01
32,57.11152,71.46297,2,01
33,61.707294,72.97826,2,01
34,59.794453,72.013,2,01
35,59.52561,75.17954,2,01
36,59.75452,77.83756,2,01
37,61.607136,70.121346,2,01
38,54.31635,71.20887,2,01
39,54.54097,75.878334,2,01
40,56.818905,73.6037,2,01
41,56.05765,68.85236,2,01
42,58.716408,69.36222,2,01
43,62.653374,75.56041,2,01
44,53.39993,73.42514,2,01
45,56.79396,74.78867,2,01
46,64.96985,71.41032,2,01
47,57.06407,77.832375,2,01
48,-23.363775,-76.81619,3,01
49,-19.947372,-72.74601,3,01
50,-22.352703,-78.72378,3,01
51,-25.01212,-79.11719,3,01
52,-23.06157,-81.31617,3,01
53,-21.291573,-76.10379,3,01
54,-17.561571,-77.49343,3,01
55,-19.2169,-75.38847,3,01
56,-17.080906,-74.82727,3,01
57,-17.660963,-72.54189,3,01
58,-25.025303,-74.766235,3,01
59,-20.69869,-80.33413,3,01
60,-18.907288,-79.17466,3,01
61,-15.343054,-75.55674,3,01
62,-22.328798,-73.91023,3,01
63,-19.772446,-77.56915,3,01
64,29.25861,22.712877,4,01
65,25.06644,19.349766,4,01
66,26.87257,17.573225,4,01
67,23.030876,17.157904,4,01
68,28.27159,25.455711,4,01
69,21.227629,19.48415,4,01
70,29.431911,19.481588,4,01
71,25.824057,27.37621,4,01
72,27.188248,21.118502,4,01
73,22.793106,23.50834,4,01
74,20.095253,22.237898,4,01
75,20.760185,25.225643,4,01
76,26.184078,24.243984,4,01
77,23.050482,20.958273,4,01
78,23.759903,25.761744,4,01
79,24.998268,22.33719,4,01
80,-18.535164,-81.038506,5,01
81,-14.345684,-82.64503,5,01
82,-12.464812,-80.84784,5,01
83,-14.468511,-80.141014,5,01
84,-14.123535,-85.215355,5,01
85,-21.830107,-84.16358,5,01
86,-16.227598,-81.561386,5,01
87,-17.96405,-83.092224,5,01
88,-16.948328,-86.94356,5,01
89,-12.802058,-78.14592,5,01
90,-11.6288595,-83.57211,5,01
91,-19.989553,-82.81712,5,01
92,-15.156054,-77.58036,5,01
93,-16.458948,-79.32952,5,01
94,-19.493158,-85.65297,5,01
95,-16.274931,-84.12658,5,01
96,65.51796,31.120125,6,01
97,71.159485,34.01175,6,01
98,66.72671,36.932686,6,01
99,59.97605,32.998768,6,01
100,63.460934,33.465572,6,01
101,58.85165,36.240913,6,01
102,61.346085,37.851337,6,01
103,68.296196,31.674742,6,01
104,67.18409,40.01319,6,01
105,61.978336,35.107784,6,01
106,64.31942,36.629498,6,01
107,65.6841,34.059113,6,01
108,68.2983,34.785183,6,01
109,69.61156,37.658062,6,01
110,62.478188,30.979753,6,01
111,63.78549,39.329865,6,01
112,-8.375903,21.497793,0,02
113,-4.9363823,15.180337,0,02
114,-0.83927304,15.996016,0,02
115,-5.1670685,21.042599,0,02
116,-4.771402,23.651087,0,02
117,-3.200203,19.514061,0,02
118,-0.47800052,18.883759,0,02
119,-1.5577704,22.22468,0,02
120,-6.375077,12.782871,0,02
121,-9.838949,18.085737,0,02
122,-9.11596,14.395482,0,02
123,-3.067268,13.381754,0,02
124,-5.2553205,17.912455,0,02
125,-3.2435207,16.70944,0,02
126,-7.293299,19.07501,0,02
127,-7.3222322,16.146683,0,02
128,138.82237,-30.419369,1,02
129,134.56335,-29.561724,1,02
130,138.42122,-33.557217,1,02
131,130.59564,-25.33485,1,02
132,136.38348,-20.136377,1,02
133,132.76402,-20.509369,1,02
134,135.053,-25.954676,1,02
135,136.78645,-27.735846,1,02
136,139.83472,-26.47829,1,02
137,137.38052,-24.676508,1,02
138,135.6011,-32.26617,1,02
139,132.9249,-27.125076,1,02
140,135.08765,-22.876835,1,02
141,130.8126,-22.383057,1,02
142,138.29036,-22.046736,1,02
143,133.12332,-24.17508,1,02
144,110.18437,-23.23182,2,02
145,115.564026,-22.774015,2,02
146,114.98451,-25.904778,2,02
147,111.18058,-25.876799,2,02
148,112.54099,-27.418608,2,02
149,117.965744,-24.624523,2,02
150,116.72078,-27.405476,2,02
151,114.355,-28.799301,2,02
152,117.77685,-30.124249,2,02
153,120.34528,-28.436867,2,02
154,111.894104,-30.360657,2,02
155,115.0656,-31.437391,2,02
156,109.54861,-28.654362,2,02
157,112.581024,-21.752972,2,02
158,113.216286,-24.477896,2,02
159,108.33263,-25.723286,2,02
160,126.13562,-28.751295,3,02
161,134.01427,-36.27941,3,02
162,130.49535,-34.84278,3,02
163,132.86041,-33.765903,3,02
164,131.19975,-31.33119,3,02
165,131.43962,-37.108498,3,02
166,126.88088,-31.745218,3,02
167,123.91895,-30.587635,3,02
168,127.7722,-33.700764,3,02
169,128.71596,-36.385868,3,02
170,124.872314,-32.929195,3,02
171,126.44639,-35.36773,3,02
172,128.67795,-29.980293,3,02
173,129.79964,-32.827465,3,02
174,124.31189,-36.351673,3,02
175,122.30537,-34.11713,3,02
176,26.454847,63.06174,4,02
177,23.947794,68.26852,4,02
178,28.211367,67.21781,4,02
179,25.690752,70.41245,4,02
180,29.182846,64.5295,4,02
181,25.026285,72.85967,4,02
182,26.024723,68.28604,4,02
183,22.885359,65.47567,4,02
184,28.318325,69.7355,4,02
185,21.178139,68.01411,4,02
186,21.4087,72.87626,4,02
187,25.90276,65.8623,4,02
188,31.001118,67.67551,4,02
189,30.824854,70.31101,4,02
190,27.686586,72.40268,4,02
191,23.058075,70.88737,4,02
192,35.187702,78.66952,5,02
193,31.05828,76.2435,5,02
194,26.240448,76.69369,5,02
195,33.681725,76.425224,5,02
196,31.281073,82.88504,5,02
197,30.14468,80.55329,5,02
198,29.93987,73.94398,5,02
199,33.03532,73.988335,5,02
200,27.586277,79.35277,5,02
201,24.242018,78.54687,5,02
202,28.429325,76.08876,5,02
203,31.995909,78.78483,5,02
204,33.325787,80.88459,5,02
205,28.288279,82.57511,5,02
206,25.751833,81.2003,5,02
207,29.484995,78.04095,5,02
208,124.9013,-46.685276,6,02
209,125.72649,-39.78112,6,02
210,122.90613,-41.1551,6,02
211,124.376114,-49.728672,6,02
212,127.56129,-48.149796,6,02
213,127.88543,-41.32143,6,02
214,125.78651,-42.326496,6,02
215,123.895676,-44.196068,6,02
216,133.60342,-39.763073,6,02
217,129.84364,-45.944496,6,02
218,121.58338,-47.458855,6,02
219,129.62624,-39.254974,6,02
220,121.42799,-43.81256,6,02
221,128.9742,-43.25211,6,02
222,131.40565,-41.44657,6,02
223,126.779366,-44.850956,6,02
224,44.740425,46.459774,0,03
225,55.152225,47.335903,0,03
226,45.040745,43.371586,0,03
227,50.590115,41.331238,0,03
228,50.43006,45.050625,0,03
229,46.450264,48.62841,0,03
230,47.117626,44.993023,0,03
231,49.126884,49.94298,0,03
232,48.916046,43.411293,0,03
233,52.656006,46.032684,0,03
234,50.798885,47.791897,0,03
235,54.913082,43.810284,0,03
236,52.32854,43.160027,0,03
237,47.218315,41.4461,0,03
238,52.70278,49.218376,0,03
239,48.41644,46.8465,0,03
240,83.240234,51.955906,1,03
241,85.12273,49.81941,1,03
242,88.66982,56.020573,1,03
243,87.575455,47.53534,1,03
244,85.74966,51.90185,1,03
245,84.45896,54.088696,1,03
246,79.543755,54.202885,1,03
247,88.01227,50.710102,1,03
248,84.478745,47.317585,1,03
249,82.102036,50.015816,1,03
250,80.52295,51.650883,1,03
251,81.553085,53.613636,1,03
252,90.20598,52.019733,1,03
253,85.60216,56.298923,1,03
254,82.46621,55.53976,1,03
255,87.23471,53.514835,1,03
256,73.46429,75.67606,2,03
257,75.50951,77.81727,2,03
258,70.010796,72.78479,2,03
259,73.91729,70.555885,2,03
260,71.303215,69.93448,2,03
261,76.35908,65.54863,2,03
262,70.7113,75.299095,2,03
263,72.790596,72.99286,2,03
264,78.10646,73.23416,2,03
265,77.09096,75.793915,2,03
266,75.96403,71.71082,2,03
267,78.77183,69.814125,2,03
268,76.17789,68.96699,2,03
269,75.28209,74.147865,2,03
270,74.02322,67.00191,2,03
271,71.83718,78.24655,2,03
272,63.536392,64.08913,3,03
273,57.514267,60.65321,3,03
274,62.214104,62.24145,3,03
275,59.63354,62.038273,3,03
276,60.86677,64.10412,3,03
277,54.379704,64.81225,3,03
278,57.970253,64.23086,3,03
279,66.56536,63.661907,3,03
280,61.28726,57.207634,3,03
281,64.97234,66.48099,3,03
282,62.068645,66.28952,3,03
283,63.360905,59.489075,3,03
284,60.56375,60.063793,3,03
285,55.199783,61.64792,3,03
286,58.334576,58.229084,3,03
287,65.07937,61.666225,3,03
288,67.26258,57.72113,4,03
289,68.65427,60.13231,4,03
290,73.550995,61.90861,4,03
291,70.233376,58.404797,4,03
292,70.72229,62.055077,4,03
293,71.52294,56.566967,4,03
294,75.263756,57.1566,4,03
295,73.28533,58.327152,4,03
296,66.975586,54.60576,4,03
297,71.8514,59.70587,4,03
298,73.731766,55.698345,4,03
299,69.203575,53.479645,4,03
300,65.33992,52.39703,4,03
301,69.1489,56.09946,4,03
302,75.033676,60.07895,4,03
303,71.82562,53.97882,4,03
304,74.365105,50.273,5,03
305,80.463524,46.72027,5,03
306,79.5379,48.800205,5,03
307,74.241066,46.851242,5,03
308,75.771164,48.526207,5,03
309,76.07543,45.55802,5,03
310,80.114006,43.47861,5,03
311,77.75499,49.72626,5,03
312,76.9683,42.702175,5,03
313,72.535934,48.719147,5,03
314,77.50051,47.17283,5,03
315,74.25407,43.829403,5,03
316,76.063484,51.449146,5,03
317,77.916214,51.66531,5,03
318,78.25027,44.9218,5,03
319,71.93815,45.723064,5,03
320,76.9773,54.190315,6,03
321,82.24093,61.619102,6,03
322,82.17778,67.24175,6,03
323,80.35962,61.237198,6,03
324,78.41135,56.531155,6,03
325,85.002365,60.872383,6,03
326,79.005196,63.22247,6,03
327,82.88059,59.08744,6,03
328,77.2711,58.64363,6,03
329,77.69825,61.24887,6,03
330,81.11408,57.342293,6,03
331,85.59767,66.96054,6,03
332,80.794014,64.930824,6,03
333,79.5986,58.978355,6,03
334,86.1499,63.777687,6,03
335,83.24578,63.906574,6,03


==> sec/data/tsne/shifted_features_219_1.csv <==
,Dim1,Dim2,class,id
16,42.70042,11.457908,1,01
17,41.14344,13.612703,1,01
18,36.71488,10.777854,1,01
19,38.536884,8.390326,1,01
20,35.601814,15.265086,1,01
21,40.042812,10.709984,1,01
22,43.378082,6.1723566,1,01
23,39.202293,17.014208,1,01
24,44.585335,13.42704,1,01
25,46.07956,7.4668813,1,01
26,44.566425,9.823682,1,01
27,40.39189,6.3830347,1,01
28,42.566116,16.364346,1,01
29,38.444027,13.043143,1,01
30,47.348934,11.220281,1,01
31,42.080185,8.67478,1,01
240,83.240234,51.955906,1,03
241,85.12273,49.81941,1,03
242,88.66982,56.020573,1,03
243,87.575455,47.53534,1,03
244,85.74966,51.90185,1,03
245,84.45896,54.088696,1,03
246,79.543755,54.202885,1,03
247,88.01227,50.710102,1,03
248,84.478745,47.317585,1,03
249,82.102036,50.015816,1,03
250,80.52295,51.650883,1,03
251,81.553085,53.613636,1,03
252,90.20598,52.019733,1,03
253,85.60216,56.298923,1,03
254,82.46621,55.53976,1,03
255,87.23471,53.514835,1,03


==> sec/data/tsne/shifted_features_220.csv <==
,Dim1,Dim2,class,id
0,-10.699314,-20.505468,0,04
1,-11.184133,-18.90894,0,04
2,-11.679106,-21.95821,0,04
3,-12.398194,-23.699596,0,04
4,-9.53844,-17.266544,0,04
5,-14.634884,-20.150677,0,04
6,-9.585858,-21.695255,0,04
7,-8.1095705,-22.70441,0,04
8,-7.829535,-18.489685,0,04
9,-13.321548,-18.40147,0,04
10,-13.703608,-22.178274,0,04
11,-10.218949,-23.623219,0,04
12,-9.193473,-19.694498,0,04
13,-11.8488865,-17.14074,0,04
14,-12.678328,-20.353107,0,04
15,-7.4453883,-20.738485,0,04
16,-57.275875,-95.9188,1,04
17,-62.112267,-98.77887,1,04
18,-59.674553,-98.84611,1,04
19,-60.49738,-97.44804,1,04
20,-61.77816,-96.439316,1,04
21,-59.435745,-95.94102,1,04
22,-63.368713,-96.9638,1,04
23,-60.249424,-93.12169,1,04
24,-60.93244,-94.96244,1,04
25,-57.614964,-99.61519,1,04
26,-61.062565,-100.28435,1,04
27,-62.746357,-94.288086,1,04
28,-58.495514,-94.300255,1,04
29,-56.655457,-97.932915,1,04
30,-59.12213,-100.84237,1,04
31,-58.57373,-97.4934,1,04
32,72.34514,59.190792,2,04
33,72.56645,57.195312,2,04
34,70.91743,58.355278,2,04
35,69.59518,57.345703,2,04
36,66.20826,56.850018,2,04
37,68.42636,58.37972,2,04
38,67.274025,55.679764,2,04
39,68.029945,56.760296,2,04
40,65.430435,60.44763,2,04
41,68.33698,54.426304,2,04
42,69.54297,59.81586,2,04
43,66.90256,58.69309,2,04
44,69.56466,55.398216,2,04
45,67.70647,60.449886,2,04
46,65.08828,57.963097,2,04
47,70.994194,56.22153,2,04
48,60.045544,54.591793,3,04
49,63.562477,54.155544,3,04
50,61.252388,56.336018,3,04
51,64.412834,55.574577,3,04
52,66.50039,53.06948,3,04
53,65.399055,51.339016,3,04
54,62.555454,52.579025,3,04
55,64.93863,53.529938,3,04
56,61.679028,50.72303,3,04
57,60.478287,52.48304,3,04
58,63.57039,56.81757,3,04
59,63.41324,50.416542,3,04
60,64.14632,52.16611,3,04
61,62.465466,55.640865,3,04
62,61.783337,53.960526,3,04
63,65.800964,54.714848,3,04
64,12.131669,52.31466,4,04
65,8.7137165,51.353855,4,04
66,12.717847,49.53159,4,04
67,9.636668,50.087734,4,04
68,13.507236,51.150394,4,04
69,10.795341,48.635372,4,04
70,8.850395,48.78935,4,04
71,10.048098,46.947826,4,04
72,12.148041,47.579094,4,04
73,7.4150915,49.934113,4,04
74,7.1132126,51.58925,4,04
75,6.0567064,48.462227,4,04
76,11.105565,50.812313,4,04
77,7.7451744,47.34601,4,04
78,5.5391607,50.770584,4,04
79,9.824451,52.238544,4,04
80,81.78232,57.671413,5,04
81,76.57461,57.189568,5,04
82,77.198975,58.298714,5,04
83,74.66863,57.87737,5,04
84,74.39225,59.933514,5,04
85,78.162476,56.731903,5,04
86,77.71336,54.90993,5,04
87,77.70229,59.8534,5,04
88,75.89513,58.974937,5,04
89,79.08816,60.782345,5,04
90,76.25418,61.06262,5,04
91,79.740295,57.02209,5,04
92,80.27213,55.07157,5,04
93,80.53046,59.2715,5,04
94,78.831245,58.517513,5,04
95,75.45979,56.02479,5,04
96,47.148952,-30.55409,6,04
97,47.25615,-36.027836,6,04
98,49.13199,-30.597857,6,04
99,51.31987,-33.222794,6,04
100,50.35778,-31.650642,6,04
101,48.70013,-32.497013,6,04
102,47.835194,-34.0712,6,04
103,47.218887,-32.360737,6,04
104,49.798965,-33.89216,6,04
105,48.8065,-35.78127,6,04
106,52.67501,-31.906727,6,04
107,45.580044,-33.733177,6,04
108,50.26597,-29.025244,6,04
109,48.421963,-29.374002,6,04
110,46.258774,-34.81195,6,04
111,51.76588,-30.211164,6,04
112,27.790604,-13.948306,0,05
113,25.930561,-16.287624,0,05
114,26.015793,-14.323546,0,05
115,25.035557,-12.994496,0,05
116,25.716812,-18.329927,0,05
117,24.120457,-15.07825,0,05
118,30.090778,-16.550076,0,05
119,29.664503,-14.324552,0,05
120,27.547472,-19.110518,0,05
121,27.466568,-17.141153,0,05
122,24.392817,-17.316442,0,05
123,26.954704,-12.278621,0,05
124,29.053795,-18.042515,0,05
125,29.037928,-12.619285,0,05
126,28.895826,-15.768273,0,05
127,27.061375,-15.414,0,05
128,-56.96584,-108.69241,1,05
129,-53.502808,-104.19769,1,05
130,-53.161236,-109.14366,1,05
131,-54.814728,-105.24817,1,05
132,-55.460026,-103.89789,1,05
133,-57.653477,-106.66142,1,05
134,-52.886627,-105.75902,1,05
135,-53.99879,-110.537476,1,05
136,-53.95887,-105.93345,1,05
137,-55.85919,-107.75049,1,05
138,-54.28688,-102.969864,1,05
139,-56.64805,-105.13482,1,05
140,-55.043034,-109.16742,1,05
141,-52.83628,-107.0225,1,05
142,-52.517563,-104.72493,1,05
143,-54.492134,-107.02782,1,05
144,72.203896,48.887012,2,05
145,75.81493,50.078217,2,05
146,74.750565,48.40421,2,05
147,69.898026,49.19297,2,05
148,70.95568,52.366222,2,05
149,71.539505,53.805935,2,05
150,73.26715,47.286476,2,05
151,73.009445,54.63348,2,05
152,73.88114,53.16307,2,05
153,70.9601,47.64991,2,05
154,71.624725,50.42578,2,05
155,73.39303,49.807354,2,05
156,69.961525,51.139694,2,05
157,75.41069,51.882122,2,05
158,72.55756,51.840923,2,05
159,74.024445,50.8855,2,05
160,-51.490486,-105.601845,3,05
161,-51.494198,-106.92824,3,05
162,-52.58856,-102.6765,3,05
163,-51.084396,-104.15052,3,05
164,-50.145042,-105.553734,3,05
165,-50.830315,-102.8916,3,05
166,-48.58932,-105.414894,3,05
167,-49.37663,-103.928085,3,05
168,-49.88311,-109.083954,3,05
169,-48.71463,-107.37783,3,05
170,-50.149055,-107.02231,3,05
171,-55.713062,-106.26875,3,05
172,-52.22077,-108.10853,3,05
173,-51.483036,-109.86932,3,05
174,-53.718426,-108.13641,3,05
175,-51.032944,-108.46135,3,05
176,33.245007,-10.981886,4,05
177,35.496746,-16.15609,4,05
178,33.163742,-12.989292,4,05
179,34.920483,-13.408254,4,05
180,34.24467,-19.1187,4,05
181,32.56266,-17.368668,4,05
182,34.39135,-15.36473,4,05
183,35.850098,-14.74719,4,05
184,35.394833,-17.813948,4,05
185,33.53589,-14.397392,4,05
186,36.130234,-13.143448,4,05
187,35.334763,-11.530754,4,05
188,32.606876,-15.6884165,4,05
189,34.147446,-17.06119,4,05
190,32.499336,-19.06,4,05
191,31.956394,-14.083471,4,05
192,40.49207,-14.87702,5,05
193,36.61532,-19.017641,5,05
194,39.617733,-12.73797,5,05
195,38.722717,-14.855271,5,05
196,37.463886,-11.804085,5,05
197,37.31188,-15.618332,5,05
198,37.21971,-20.652771,5,05
199,40.99671,-17.802307,5,05
200,38.361176,-16.457935,5,05
201,37.61178,-18.002386,5,05
202,38.13861,-13.242466,5,05
203,39.37534,-18.250254,5,05
204,39.949944,-16.495193,5,05
205,39.0035,-19.897581,5,05
206,37.15746,-14.425157,5,05
207,36.724834,-16.871891,5,05
208,51.482075,-36.872585,6,05
209,51.56233,-39.55963,6,05
210,49.109554,-38.0959,6,05
211,55.01908,-38.027073,6,05
212,53.893272,-41.980366,6,05
213,55.457726,-40.33376,6,05
214,53.40039,-36.49225,6,05
215,51.705997,-42.835037,6,05
216,50.667168,-38.20208,6,05
217,52.4004,-40.727173,6,05
218,52.75552,-38.267338,6,05
219,48.129803,-40.341713,6,05
220,53.76426,-39.634827,6,05
221,49.838425,-39.681812,6,05
222,50.66424,-41.26511,6,05
223,49.426888,-41.921967,6,05
224,44.427902,-16.950388,0,06
225,46.659576,-17.370068,0,06
226,42.963646,-13.724443,0,06
227,46.70023,-12.882498,0,06
228,47.448406,-14.702263,0,06
229,44.262783,-14.927199,0,06
230,47.811504,-18.780478,0,06
231,45.76382,-14.211223,0,06
232,45.821724,-15.970498,0,06
233,43.06306,-15.895463,0,06
234,44.406254,-12.657947,0,06
235,45.409725,-18.48491,0,06
236,43.858273,-19.047018,0,06
237,42.896698,-17.566854,0,06
238,48.269024,-16.258825,0,06
239,46.22281,-20.14438,0,06
240,-45.94188,-96.598816,1,06
241,-49.027397,-95.869194,1,06
242,-48.064415,-97.09457,1,06
243,-50.21023,-94.42948,1,06
244,-48.857243,-98.93936,1,06
245,-46.88537,-92.90177,1,06
246,-47.418858,-95.926414,1,06
247,-44.828342,-93.30842,1,06
248,-49.100136,-92.62175,1,06
249,-44.55362,-97.94772,1,06
250,-51.225178,-96.030815,1,06
251,-46.099033,-94.76709,1,06
252,-48.06109,-94.232666,1,06
253,-44.15938,-95.61348,1,06
254,-46.83535,-98.34796,1,06
255,-50.0836,-97.5973,1,06
256,9.411379,54.84746,2,06
257,11.037492,55.42521,2,06
258,12.313695,56.629013,2,06
259,9.602047,59.62424,2,06
260,6.9450164,57.10164,2,06
261,11.678069,58.84719,2,06
262,3.7213764,55.73628,2,06
263,8.368573,56.15533,2,06
264,6.2873554,55.50825,2,06
265,8.232705,53.65994,2,06
266,6.636063,53.958866,2,06
267,8.622704,58.12955,2,06
268,5.4153,58.155605,2,06
269,4.5373383,53.58219,2,06
270,7.2249703,59.29994,2,06
271,10.155259,57.207382,2,06
272,43.494434,-33.011417,3,06
273,41.793934,-36.06269,3,06
274,43.581707,-36.140846,3,06
275,44.320885,-31.472506,3,06
276,41.563213,-30.58897,3,06
277,42.681152,-31.853086,3,06
278,44.145924,-37.94428,3,06
279,43.16807,-30.008598,3,06
280,44.039448,-34.9358,3,06
281,46.370747,-37.490337,3,06
282,40.356453,-32.16404,3,06
283,41.035534,-33.234413,3,06
284,40.51446,-30.310104,3,06
285,45.651352,-39.063522,3,06
286,42.407394,-34.2704,3,06
287,45.342228,-36.150574,3,06
288,34.62952,-40.05298,4,06
289,32.756367,-40.74301,4,06
290,35.82523,-40.889107,4,06
291,36.38766,-37.05689,4,06
292,36.860195,-42.59431,4,06
293,37.836536,-40.780697,4,06
294,31.338411,-39.529957,4,06
295,33.369488,-38.887188,4,06
296,32.212776,-37.52131,4,06
297,35.03841,-43.272793,4,06
298,37.892727,-38.590187,4,06
299,34.986973,-38.308746,4,06
300,36.424637,-39.32166,4,06
301,33.95721,-36.779316,4,06
302,32.364506,-42.511684,4,06
303,34.350437,-41.69032,4,06
304,43.257946,-27.15534,5,06
305,40.79235,-25.837523,5,06
306,42.146847,-26.511423,5,06
307,39.342766,-25.438778,5,06
308,43.55409,-25.22343,5,06
309,39.203854,-27.19566,5,06
310,40.960667,-22.132498,5,06
311,45.138016,-23.630806,5,06
312,44.27137,-21.792753,5,06
313,41.12053,-27.572552,5,06
314,42.65452,-28.477074,5,06
315,42.38531,-21.352674,5,06
316,39.75693,-23.213154,5,06
317,41.52669,-23.831673,5,06
318,40.676754,-28.638157,5,06
319,43.0427,-23.167223,5,06
320,33.955772,-28.10887,6,06
321,38.15002,-28.633118,6,06
322,37.400272,-33.088413,6,06
323,36.688145,-28.367819,6,06
324,38.613304,-30.278759,6,06
325,36.978485,-31.361534,6,06
326,35.515316,-32.45005,6,06
327,37.56663,-26.88652,6,06
328,38.545963,-31.79077,6,06
329,35.312996,-30.739386,6,06
330,39.33834,-29.235977,6,06
331,35.38545,-29.291351,6,06
332,33.41625,-29.867916,6,06
333,33.853096,-31.76363,6,06
334,35.36702,-27.053179,6,06
335,37.11223,-29.793758,6,06


==> sec/data/tsne/shifted_features_face_only.csv <==
,Dim1,Dim2,class,id
0,-25.340069,75.13495,0,03
1,-44.61419,59.365833,0,03
2,-33.4688,61.883007,0,03
3,-28.914797,77.71682,0,03
4,-34.498394,59.149418,0,03
5,-33.468,75.95352,0,03
6,-41.431236,66.53007,0,03
7,-31.471584,78.12795,0,03
8,-33.24966,64.75146,0,03
9,-33.03365,73.12222,0,03
10,-28.416796,75.15304,0,03
11,-43.04912,54.853394,0,03
12,-28.571848,72.127396,0,03
13,-38.161507,61.028343,0,03
14,-39.360706,54.930763,0,03
15,-30.866367,74.939354,0,03
16,-37.182816,58.005463,1,03
17,-36.329044,74.93941,1,03
18,-39.195797,73.769005,1,03
19,-38.004818,69.22744,1,03
20,-37.61133,65.21988,1,03
21,-40.24227,64.67449,1,03
22,-34.097435,67.4629,1,03
23,-40.229767,69.408226,1,03
24,-38.637966,63.309372,1,03
25,-44.12292,45.93329,1,03
26,-44.017574,51.47737,1,03
27,-36.26218,61.26026,1,03
28,-36.085224,66.74192,1,03
29,-35.661,63.990757,1,03
30,-38.995617,67.03129,1,03
31,-35.26599,69.6373,1,03
32,-52.064327,47.764942,2,03
33,-52.111782,44.88176,2,03
34,-78.60145,3.809444,2,03
35,-80.906,6.6607537,2,03
36,-78.29278,6.9200435,2,03
37,-81.23335,3.7762036,2,03
38,-57.506138,47.275036,2,03
39,-41.383766,52.447945,2,03
40,-46.343124,49.80809,2,03
41,-84.335594,4.1770744,2,03
42,-83.55715,6.808411,2,03
43,-77.26946,9.310702,2,03
44,-54.713783,45.641453,2,03
45,-55.08874,49.742756,2,03
46,-39.177284,51.780308,2,03
47,-30.366419,67.30485,2,03
48,-36.589207,55.039066,3,03
49,-45.59266,40.557198,3,03
50,-48.302776,48.087746,3,03
51,-47.428257,44.798336,3,03
52,-49.658077,40.988575,3,03
53,-48.141838,51.66396,3,03
54,-42.851627,43.58445,3,03
55,-52.203934,42.28107,3,03
56,-51.73767,39.420437,3,03
57,-56.29972,41.91811,3,03
58,-47.531227,42.253197,3,03
59,-47.721146,39.293037,3,03
60,-49.672817,43.385853,3,03
61,-49.657528,45.995605,3,03
62,-45.345894,43.360176,3,03
63,-46.15716,46.97754,3,03
64,-29.793985,85.29834,4,03
65,-41.039616,61.799927,4,03
66,-40.678997,80.04999,4,03
67,-34.951187,78.42579,4,03
68,-32.54602,83.78096,4,03
69,-46.56192,80.300545,4,03
70,-33.649506,80.773834,4,03
71,-32.680614,70.12248,4,03
72,-36.78648,71.92553,4,03
73,-26.446764,79.20562,4,03
74,-30.843016,80.91765,4,03
75,-41.32415,57.60755,4,03
76,-42.844357,63.85444,4,03
77,-38.862534,77.24083,4,03
78,-39.599815,59.16159,4,03
79,-27.930313,82.78853,4,03
80,-88.391495,9.121307,5,03
81,-89.65993,12.662825,5,03
82,-86.20309,6.2131166,5,03
83,-84.515,15.6978445,5,03
84,-82.89912,11.8928995,5,03
85,-51.42806,50.908215,5,03
86,-86.68263,14.503188,5,03
87,-84.82256,10.710842,5,03
88,-84.79527,18.659533,5,03
89,-82.06879,16.994762,5,03
90,-82.10491,19.83569,5,03
91,-89.199005,15.766193,5,03
92,-80.03844,15.576571,5,03
93,-80.69005,9.911478,5,03
94,-87.25286,11.735415,5,03
95,-85.09572,12.97263,5,03
96,-85.72631,8.787082,6,03
97,-41.69335,46.973198,6,03
98,-37.335884,49.468,6,03
99,-36.787678,44.21385,6,03
100,-80.13976,12.737124,6,03
101,-82.622856,14.320995,6,03
102,-82.75666,8.915661,6,03
103,-35.64983,51.965736,6,03
104,-43.769287,48.625553,6,03
105,-86.90451,17.166348,6,03
106,-38.325836,46.596737,6,03
107,-41.662636,49.82111,6,03
108,-34.879684,47.72085,6,03
109,-87.696915,20.171106,6,03
110,-40.006214,44.54805,6,03
111,-39.756313,48.595276,6,03
112,-97.01847,2.7922013,0,02
113,-91.472694,3.288521,0,02
114,-95.120995,-0.76824087,0,02
115,-97.665474,7.1019406,0,02
116,-98.38299,4.1956286,0,02
117,-92.78492,5.858631,0,02
118,-86.75016,1.04905,0,02
119,-89.444916,5.042497,0,02
120,-95.12596,7.6811066,0,02
121,-87.294395,3.4178097,0,02
122,-95.85743,4.822232,0,02
123,-90.82191,0.62656534,0,02
124,-93.6991,3.4973016,0,02
125,-95.27729,1.6936892,0,02
126,-83.941864,0.9845774,0,02
127,-93.474594,0.60681325,0,02
128,-108.741615,14.102925,1,02
129,-101.87335,0.37545612,1,02
130,-104.30009,8.93282,1,02
131,-106.614494,6.954263,1,02
132,-108.5574,8.837854,1,02
133,-105.1632,15.740447,1,02
134,-104.36252,1.7044616,1,02
135,-107.653564,18.391788,1,02
136,-110.41359,2.439014,1,02
137,-99.86857,2.1593304,1,02
138,-105.75381,3.9506671,1,02
139,-100.3089,5.8770504,1,02
140,-108.304596,4.4803305,1,02
141,-107.43738,0.9145006,1,02
142,-101.64845,3.3985705,1,02
143,-111.028206,6.118352,1,02
144,-61.414093,39.740974,2,02
145,-64.07881,37.109985,2,02
146,-68.61704,20.345661,2,02
147,-86.706856,-1.2415094,2,02
148,-72.7053,20.966368,2,02
149,-78.815445,-3.1071243,2,02
150,-95.401535,13.270089,2,02
151,-53.507607,76.26962,2,02
152,-97.16975,-1.5177337,2,02
153,-51.065952,79.316376,2,02
154,-89.29703,2.279088,2,02
155,-97.65069,0.5271469,2,02
156,-64.4966,42.296364,2,02
157,-77.6433,-6.7965074,2,02
158,-98.313,-3.70748,2,02
159,-99.38173,-0.5501388,2,02
160,-70.19595,23.49451,3,02
161,-72.681076,17.456226,3,02
162,-101.6454,13.395503,3,02
163,-74.34974,13.089665,3,02
164,-71.45298,13.838867,3,02
165,-105.23356,12.355985,3,02
166,-75.37416,16.119852,3,02
167,-103.882256,-1.8151094,3,02
168,-85.84586,-3.944387,3,02
169,-109.3122,-2.7242496,3,02
170,-104.48765,-6.066307,3,02
171,-83.46466,-6.58678,3,02
172,-103.1025,6.0382223,3,02
173,-69.31415,16.878899,3,02
174,-83.97332,-2.3902905,3,02
175,-100.27377,17.498392,3,02
176,-46.440235,72.88072,4,02
177,-53.647957,71.78986,4,02
178,-92.16104,19.541279,4,02
179,-43.44689,72.531265,4,02
180,-50.861385,65.99822,4,02
181,-43.93034,69.6196,4,02
182,-52.6235,68.74631,4,02
183,-45.101974,75.57613,4,02
184,-47.993114,71.247505,4,02
185,-48.89954,62.572296,4,02
186,-50.837364,72.15619,4,02
187,-46.94797,65.006035,4,02
188,-49.301258,68.847244,4,02
189,-46.60584,68.95158,4,02
190,-52.96179,63.48983,4,02
191,-57.09935,72.44444,4,02
192,-99.545555,-6.1043344,5,02
193,-95.23384,-3.2610717,5,02
194,-96.00326,-5.6702137,5,02
195,-91.980034,-7.097754,5,02
196,-94.70615,-7.670654,5,02
197,-97.69955,-8.208973,5,02
198,-98.31434,-11.334474,5,02
199,-95.24312,-10.796707,5,02
200,-93.78711,-14.089788,5,02
201,-89.335304,-5.55791,5,02
202,-92.14582,-9.8338,5,02
203,-91.099396,-4.002141,5,02
204,-88.5681,-11.049012,5,02
205,-93.2495,-5.1591067,5,02
206,-86.88908,-6.5247736,5,02
207,-89.38251,-8.357486,5,02
208,-83.24748,23.003378,6,02
209,-81.70889,27.884285,6,02
210,-78.749435,27.158068,6,02
211,-63.81043,23.39308,6,02
212,-65.96344,27.142864,6,02
213,-80.81638,24.80587,6,02
214,-86.930466,24.667025,6,02
215,-92.66126,-1.9654726,6,02
216,-90.198814,-1.7090629,6,02
217,-84.07509,25.955132,6,02
218,-79.08581,21.223448,6,02
219,-88.65314,-0.2482917,6,02
220,-77.12131,23.760292,6,02
221,-85.809906,28.281797,6,02
222,-100.98779,-2.7327807,6,02
223,-88.29302,-3.2678232,6,02
224,-40.66057,36.949543,0,01
225,-55.713825,90.31772,0,01
226,-56.19156,92.97253,0,01
227,-55.863327,95.69548,0,01
228,-58.78329,94.82092,0,01
229,-64.227684,96.96517,0,01
230,-65.6432,94.268715,0,01
231,-59.991318,97.877945,0,01
232,-59.122997,91.70469,0,01
233,-60.89093,101.567215,0,01
234,-42.59377,39.614277,0,01
235,-61.56283,95.798164,0,01
236,-66.41741,98.91853,0,01
237,-57.428463,97.61605,0,01
238,-57.697575,101.34107,0,01
239,-62.46067,99.23341,0,01
240,-54.05396,97.587776,1,01
241,-49.797657,87.52499,1,01
242,-51.96212,85.79225,1,01
243,-54.738605,87.33065,1,01
244,-53.30517,93.93779,1,01
245,-62.067722,93.216225,1,01
246,-49.06395,94.49808,1,01
247,-35.98794,82.91168,1,01
248,-47.02243,92.30241,1,01
249,-53.064297,91.436554,1,01
250,-47.607273,89.066734,1,01
251,-50.420914,90.196594,1,01
252,-52.655613,88.884735,1,01
253,-37.572117,80.51263,1,01
254,-50.50259,92.347626,1,01
255,-51.4532,95.75116,1,01
256,-66.36098,8.252855,2,01
257,-64.20086,5.575151,2,01
258,-40.654808,31.07751,2,01
259,-73.71789,6.5699754,2,01
260,-39.745403,28.26646,2,01
261,-37.030807,25.389963,2,01
262,-72.246254,93.81607,2,01
263,-42.0222,33.385723,2,01
264,-37.370476,32.03763,2,01
265,-39.360485,34.29308,2,01
266,-74.44578,3.6087232,2,01
267,-43.719547,35.88477,2,01
268,-70.81835,97.348915,2,01
269,-33.83487,29.861343,2,01
270,-37.235455,28.986809,2,01
271,-69.47605,7.0232215,2,01
272,-70.72704,88.11513,3,01
273,-70.7736,3.9303253,3,01
274,-67.17005,3.6932034,3,01
275,-34.019817,34.547832,3,01
276,-44.822803,32.574604,3,01
277,-72.52733,1.1048268,3,01
278,-62.792465,48.72909,3,01
279,-68.753555,92.81454,3,01
280,-64.36722,101.490524,3,01
281,-51.329494,14.973083,3,01
282,-37.130665,38.14293,3,01
283,-63.764595,86.51212,3,01
284,-61.42881,89.07638,3,01
285,-69.02464,0.3651329,3,01
286,-65.66213,90.822044,3,01
287,-60.146416,85.27098,3,01
288,-47.27969,76.97036,4,01
289,-79.7442,31.636755,4,01
290,-58.081757,66.2421,4,01
291,-42.423645,77.130394,4,01
292,-39.391663,85.912544,4,01
293,-34.57234,86.74788,4,01
294,-41.71446,83.3569,4,01
295,-41.573933,88.28938,4,01
296,-43.645355,93.22767,4,01
297,-44.474808,82.018234,4,01
298,-47.9668,83.83222,4,01
299,-44.699203,86.1024,4,01
300,-50.08925,76.12729,4,01
301,-51.382465,60.045654,4,01
302,-44.423267,89.83965,4,01
303,-44.16897,79.284225,4,01
304,-51.554108,31.806223,5,01
305,-45.847378,105.750626,5,01
306,-36.450066,90.5788,5,01
307,-57.298386,21.205078,5,01
308,-60.998943,14.239654,5,01
309,-48.115715,33.510517,5,01
310,-31.152372,56.3486,5,01
311,-47.49718,30.610785,5,01
312,-52.648895,23.980995,5,01
313,-72.41345,29.128742,5,01
314,-71.78627,37.412567,5,01
315,-49.17869,36.9624,5,01
316,-45.945446,28.936462,5,01
317,-46.262962,55.594254,5,01
318,-52.525784,34.880802,5,01
319,-55.789425,35.288036,5,01
320,-50.01165,24.777878,6,01
321,-44.05698,27.058863,6,01
322,-49.820747,29.619982,6,01
323,-49.46085,21.240202,6,01
324,-83.10814,30.57903,6,01
325,-44.34416,24.057537,6,01
326,-46.287403,21.077667,6,01
327,-47.16656,23.820068,6,01
328,-41.81764,25.61976,6,01
329,-43.10491,21.52277,6,01
330,-52.144665,27.703552,6,01
331,-46.567757,26.230663,6,01
332,-53.874996,30.160486,6,01
333,-49.007442,27.168785,6,01
334,-42.640705,29.294575,6,01
335,-58.95674,28.806223,6,01

